Volume Control of Low-Cost Ventilator with Automatic Set-Point Adaptation

This paper considers the control design for a low-cost ventilator that is based on a manual resuscitator bag (also known as AmbuBag) to pump air into the lungs of a patient who is physically unable to breathe. First, it experimentally shows that for accurately tracking tidal volumes, the controller needs to be adapted to the individual patient and the different configurations, e.g., hardware or operation modes. Second, it proposes a set-point adaptation algorithm that uses sensor measurements of a flow meter to automatically adapt the controller to the setup at hand. Third, it experimentally shows that such an adaptive solution improves the performance of the ventilator for various setups. One objective of this paper is to increase awareness of the need for feedback control using sensor measurements in low-cost ventilator solutions in order to automatically adapt to the specific scenario.

==> data_p_Ad_mean.txt <==
-8.788 7.093  
-8.753 7.842  
-8.718 8.804  
-8.682 9.721  
-8.647 10.795  
-8.612 11.896  
-8.576 13.053  
-8.541 14.111  
-8.506 15.214  
-8.471 16.283  
-8.435 17.341  
-8.400 18.369  
-8.365 19.333  
-8.329 20.266  
-8.294 21.074  
-8.259 21.800  
-8.224 22.178  
-8.188 22.314  
-8.153 22.329  
-8.118 22.291  
-8.082 21.973  
-8.047 21.561  
-8.012 21.054  
-7.976 20.185  
-7.941 19.069  
-7.906 18.040  
-7.871 17.175  
-7.835 16.316  
-7.800 15.287  
-7.765 14.322  
-7.729 13.463  
-7.694 12.706  
-7.659 12.022  
-7.624 11.445  
-7.588 10.916  
-7.553 10.445  
-7.518 10.032  
-7.482 9.665  
-7.447 9.347  
-7.412 9.054  
-7.376 8.806  
-7.341 8.586  
-7.306 8.366  
-7.271 8.165  
-7.235 7.988  
-7.200 7.817  
-7.165 7.622  
-7.129 7.442  
-7.094 7.273  
-7.059 7.097  
-7.024 6.924  
-6.988 6.753  
-6.953 6.598  
-6.918 6.455  
-6.882 6.313  
-6.847 6.171  
-6.812 6.049  
-6.776 5.949  
-6.741 5.857  
-6.706 5.775  
-6.671 5.703  
-6.635 5.628  
-6.600 5.554  
-6.565 5.499  
-6.529 5.448  
-6.494 5.395  
-6.459 5.351  
-6.424 5.307  
-6.388 5.262  
-6.353 5.227  
-6.318 5.190  
-6.282 5.142  
-6.247 5.114  
-6.212 5.085  
-6.176 5.056  
-6.141 5.023  
-6.106 4.975  
-6.071 4.938  
-6.035 4.909  
-6.000 4.876  
-5.965 4.851  
-5.929 4.831  
-5.894 4.915  
-5.859 5.140  
-5.824 5.475  
-5.788 5.907  
-5.753 6.490  
-5.718 7.222  
-5.682 8.116  
-5.647 9.090  
-5.612 10.180  
-5.576 11.257  
-5.541 12.420  
-5.506 13.506  
-5.471 14.574  
-5.435 15.666  
-5.400 16.723  
-5.365 17.686  
-5.329 18.647  
-5.294 19.614  
-5.259 20.569  
-5.224 21.433  
-5.188 22.062  
-5.153 22.446  
-5.118 22.618  
-5.082 22.657  
-5.047 22.412  
-5.012 22.024  
-4.976 21.550  
-4.941 20.946  
-4.906 19.953  
-4.871 18.883  
-4.835 17.993  
-4.800 16.959  
-4.765 15.785  
-4.729 14.724  
-4.694 13.828  
-4.659 13.028  
-4.624 12.318  
-4.588 11.677  
-4.553 11.138  
-4.518 10.625  
-4.482 10.180  
-4.447 9.804  
-4.412 9.465  
-4.376 9.158  
-4.341 8.895  
-4.306 8.666  
-4.271 8.455  
-4.235 8.244  
-4.200 8.067  
-4.165 7.896  
-4.129 7.706  
-4.094 7.494  
-4.059 7.334  
-4.024 7.162  
-3.988 6.964  
-3.953 6.793  
-3.918 6.635  
-3.882 6.481  
-3.847 6.325  
-3.812 6.193  
-3.776 6.067  
-3.741 5.944  
-3.706 5.843  
-3.671 5.749  
-3.635 5.669  
-3.600 5.595  
-3.565 5.540  
-3.529 5.487  
-3.494 5.439  
-3.459 5.395  
-3.424 5.339  
-3.388 5.302  
-3.353 5.254  
-3.318 5.221  
-3.282 5.186  
-3.247 5.157  
-3.212 5.113  
-3.176 5.075  
-3.141 5.047  
-3.106 5.013  
-3.071 4.977  
-3.035 4.955  
-3.000 4.930  
-2.965 4.913  
-2.929 4.880  
-2.894 4.837  
-2.859 4.817  
-2.824 4.826  
-2.788 4.877  
-2.753 4.957  
-2.718 5.228  
-2.682 5.676  
-2.647 6.364  
-2.612 7.148  
-2.576 8.161  
-2.541 9.260  
-2.506 10.366  
-2.471 11.617  
-2.435 12.797  
-2.400 13.996  
-2.365 15.060  
-2.329 16.135  
-2.294 17.147  
-2.259 18.159  
-2.224 19.102  
-2.188 20.067  
-2.153 20.978  
-2.118 21.902  
-2.082 22.686  
-2.047 23.172  
-2.012 23.156  
-1.976 22.804  
-1.941 22.333  
-1.906 21.730  
-1.871 21.095  
-1.835 20.604  
-1.800 19.967  
-1.765 18.810  
-1.729 17.740  
-1.694 16.898  
-1.659 16.096  
-1.624 15.463  
-1.588 14.904  
-1.553 14.455  
-1.518 14.009  
-1.482 13.624  
-1.447 13.303  
-1.412 13.003  
-1.376 12.746  
-1.341 12.540  
-1.306 12.364  
-1.271 12.210  
-1.235 12.055  
-1.200 11.927  
-1.165 11.830  
-1.129 11.733  
-1.094 11.638  
-1.059 11.561  
-1.024 11.490  
-0.988 11.418  
-0.953 11.353  
-0.918 11.301  
-0.882 11.248  
-0.847 11.208  
-0.812 11.168  
-0.776 11.129  
-0.741 11.088  
-0.706 11.059  
-0.671 11.033  
-0.635 11.000  
-0.600 10.977  
-0.565 10.970  
-0.529 10.958  
-0.494 10.937  
-0.459 10.920  
-0.424 10.893  
-0.388 10.861  
-0.353 10.843  
-0.318 10.825  
-0.282 10.802  
-0.247 10.791  
-0.212 10.770  
-0.176 10.748  
-0.141 10.739  
-0.106 10.717  
-0.071 10.693  
-0.035 10.685  
0.000 10.677  
0.035 10.658  
0.071 10.633  
0.106 10.590  
0.141 10.546  
0.176 10.512  
0.212 10.479  
0.247 10.438  
0.282 10.392  
0.318 10.369  
0.353 10.468  
0.388 10.865  
0.424 11.516  
0.459 12.282  
0.494 13.185  
0.529 14.088  
0.565 15.059  
0.600 15.967  
0.635 16.900  
0.671 17.822  
0.706 18.717  
0.741 19.594  
0.776 20.555  
0.812 21.456  
0.847 22.311  
0.882 23.210  
0.918 24.046  
0.953 24.770  
0.988 25.160  
1.024 25.095  
1.059 24.728  
1.094 24.261  
1.129 23.684  
1.165 23.183  
1.200 22.724  
1.235 21.995  
1.271 20.885  
1.306 19.755  
1.341 18.777  
1.376 17.852  
1.412 17.078  
1.447 16.381  
1.482 15.784  
1.518 15.270  
1.553 14.829  
1.588 14.472  
1.624 14.140  
1.659 13.851  
1.694 13.592  
1.729 13.356  
1.765 13.153  
1.800 12.963  
1.835 12.792  
1.871 12.640  
1.906 12.493  
1.941 12.350  
1.976 12.233  
2.012 12.121  
2.047 12.020  
2.082 11.933  
2.118 11.847  
2.153 11.765  
2.188 11.692  
2.224 11.632  
2.259 11.568  
2.294 11.511  
2.329 11.467  
2.365 11.419  
2.400 11.379  
2.435 11.339  
2.471 11.307  
2.506 11.284  
2.541 11.271  
2.576 11.249  
2.612 11.222  
2.647 11.207  
2.682 11.185  
2.718 11.157  
2.753 11.139  
2.788 11.123  
2.824 11.103  
2.859 11.078  
2.894 11.062  
2.929 11.043  
2.965 11.021  
3.000 11.013  
3.035 11.003  
3.071 10.982  
3.106 10.954  
3.141 10.915  
3.176 10.879  
3.212 10.851  
3.247 10.806  
3.282 10.769  
3.318 10.733  
3.353 10.740  
3.388 10.941  
3.424 11.330  
3.459 11.873  
3.494 12.507  
3.529 13.225  
3.565 14.017  
3.600 14.877  
3.635 15.837  
3.671 16.747  
3.706 17.699  
3.741 18.652  
3.776 19.650  
3.812 20.561  
3.847 21.529  
3.882 22.391  
3.918 23.334  
3.953 24.175  
3.988 24.857  
4.024 25.110  
4.059 25.086  
4.094 24.889  
4.129 24.668  
4.165 24.367  
4.200 23.991  
4.235 23.428  
4.271 22.399  
4.306 21.349  
4.341 20.395  
4.376 19.558  
4.412 18.776  
4.447 17.883  
4.482 17.130  
4.518 16.470  
4.553 15.888  
4.588 15.394  
4.624 14.956  
4.659 14.580  
4.694 14.232  
4.729 13.942  
4.765 13.691  
4.800 13.472  
4.835 13.256  
4.871 13.073  
4.906 12.901  
4.941 12.738  
4.976 12.600  
5.012 12.479  
5.047 12.364  
5.082 12.258  
5.118 12.160  
5.153 12.072  
5.188 11.987  
5.224 11.910  
5.259 11.846  
5.294 11.778  
5.329 11.714  
5.365 11.652  
5.400 11.602  
5.435 11.550  
5.471 11.517  
5.506 11.479  
5.541 11.445  
5.576 11.413  
5.612 11.378  
5.647 11.361  
5.682 11.344  
5.718 11.319  
5.753 11.285  
5.788 11.264  
5.824 11.237  
5.859 11.223  
5.894 11.198  
5.929 11.177  
5.965 11.165  
6.000 11.138  
6.035 11.126  
6.071 11.108  
6.106 11.091  
6.141 11.065  
6.176 11.017  
6.212 10.991  
6.247 10.969  
6.282 10.933  
6.318 10.902  
6.353 10.856  
6.388 10.970  
6.424 11.253  
6.459 11.748  
6.494 12.364  
6.529 13.049  
6.565 13.754  
6.600 14.658  
6.635 15.542  
6.671 16.512  
6.706 17.444  
6.741 18.428  
6.776 19.359  
6.812 20.337  
6.847 21.247  
6.882 22.148  
6.918 23.090  
6.953 23.942  
6.988 24.752  
7.024 25.225  
7.059 25.340  
7.094 25.210  
7.129 25.012  
7.165 24.734  
7.200 24.423  
7.235 23.978  
7.271 23.213  
7.306 22.087  
7.341 21.054  
7.376 20.169  
7.412 19.367  
7.447 18.526  
7.482 17.702  
7.518 16.995  
7.553 16.355  
7.588 15.787  
7.624 15.297  
7.659 14.881  
7.694 14.522  
7.729 14.208  
7.765 13.921  
7.800 13.688  
7.835 13.466  
7.871 13.253  
7.906 13.082  
7.941 12.914  
7.976 12.777  
8.012 12.641  
8.047 12.518  
8.082 12.405  
8.118 12.301  
8.153 12.209  
8.188 12.116  
8.224 12.035  
8.259 11.957  
8.294 11.888  
8.329 11.813  
8.365 11.749  
8.400 11.698  
8.435 11.646  
8.471 11.596  
8.506 11.552  
8.541 11.518  
8.576 11.485  
8.612 11.451  
8.647 11.417  
8.682 11.387  
8.718 11.364  
8.753 11.325  
8.788 11.300  
8.824 11.275  
8.859 11.251  
8.894 11.232  
8.929 11.211  
8.965 11.199  
9.000 11.178  
9.035 11.155  
9.071 11.136  
9.106 11.127  
9.141 11.102  
9.176 11.062  
9.212 11.025  
9.247 11.007  
9.282 10.989  
9.318 10.946  
9.353 10.929  
9.388 10.922  
9.424 11.074  
9.459 11.495  
9.494 12.022  
9.529 12.632  
9.565 13.332  
9.600 14.119  
9.635 14.993  
9.671 15.883  
9.706 16.858  
9.741 17.780  
9.776 18.770  
9.812 19.689  
9.847 20.672  
9.882 21.554  
9.918 22.483  
9.953 23.370  
9.988 24.241  
10.024 24.928  
10.059 25.280  
10.094 25.302  
10.129 25.157  
10.165 24.955  
10.200 24.659  
10.235 24.317  
10.271 23.751  
10.306 22.812  
10.341 21.757  
10.376 20.768  
10.412 19.939  
10.447 19.143  
10.482 18.270  
10.518 17.467  
10.553 16.775  
10.588 16.158  
10.624 15.631  
10.659 15.169  
10.694 14.784  
10.729 14.433  
10.765 14.122  
10.800 13.861  
10.835 13.630  
10.871 13.416  
10.906 13.234  
10.941 13.061  
10.976 12.901  
11.012 12.757  
11.047 12.629  
11.082 12.510  
11.118 12.397  
11.153 12.291  
11.188 12.201  
11.224 12.114  
11.259 12.031  
11.294 11.950  
11.329 11.873  
11.365 11.812  
11.400 11.752  
11.435 11.701  
11.471 11.652  
11.506 11.602  
11.541 11.570  
11.576 11.529  
11.612 11.488  
11.647 11.453  
11.682 11.416  
11.718 11.394  
11.753 11.373  
11.788 11.347  
11.824 11.321  
11.859 11.298  
11.894 11.275  
11.929 11.256  
11.965 11.235  
12.000 11.224  
12.035 11.211  
12.071 11.198  
12.106 11.180  
12.141 11.162  
12.176 11.125  
12.212 11.088  
12.247 11.054  
12.282 11.022  
12.318 10.995  
12.353 10.963  
12.388 10.935  
12.424 10.979  
12.459 11.200  
12.494 11.617  
12.529 12.100  
12.565 12.709  
12.600 13.351  
12.635 14.165  
12.671 15.022  
12.706 15.957  
12.741 16.881  
12.776 17.853  
12.812 18.817  
12.847 19.771  
12.882 20.713  
12.918 21.643  
12.953 22.549  
12.988 23.432  
13.024 24.262  
13.059 24.865  
13.094 25.178  
13.129 25.243  
13.165 25.168  
13.200 25.028  
13.235 24.766  
13.271 24.390  
13.306 23.685  
13.341 22.770  
13.376 21.745  
13.412 20.791  
13.447 19.965  
13.482 19.071  
13.518 18.134  
13.553 17.317  
13.588 16.592  
13.624 15.951  
13.659 15.397  
13.694 14.921  
13.729 14.517  
13.765 14.151  
13.800 13.832  
13.835 13.549  
13.871 13.300  
13.906 13.072  
13.941 12.870  
13.976 12.691  
14.012 12.520  
14.047 12.368  
14.082 12.233  
14.118 12.111  
14.153 11.985  
14.188 11.876  
14.224 11.783  
14.259 11.685  
14.294 11.599  
14.329 11.518  
14.365 11.444  
14.400 11.372  
14.435 11.300  
14.471 11.233  
14.506 11.172  
14.541 11.122  
14.576 11.074  
14.612 11.026  
14.647 10.983  
14.682 10.946  
14.718 10.913  
14.753 10.879  
14.788 10.848  
14.824 10.825  
14.859 10.793  
14.894 10.761  
14.929 10.729  
14.965 10.697  
15.000 10.679  
15.035 10.657  
15.071 10.626  
15.106 10.609  
15.141 10.587  
15.176 10.556  
15.212 10.517  
15.247 10.490  
15.282 10.457  
15.318 10.422  
15.353 10.368  
15.388 10.325  
15.424 10.334  
15.459 10.472  
15.494 10.768  
15.529 11.218  
15.565 11.682  
15.600 12.274  
15.635 12.904  
15.671 13.755  
15.706 14.608  
15.741 15.522  
15.776 16.479  
15.812 17.432  
15.847 18.386  
15.882 19.381  
15.918 20.309  
15.953 21.234  
15.988 22.146  
16.024 23.055  
16.059 23.857  
16.094 24.424  
16.129 24.731  
16.165 24.844  
16.200 24.862  
16.235 24.783  
16.271 24.598  
16.306 24.248  
16.341 23.533  
16.376 22.482  
16.412 21.470  
16.447 20.575  
16.482 19.735  
16.518 18.819  
16.553 17.897  
16.588 17.039  
16.624 16.267  
16.659 15.606  
16.694 15.021  
16.729 14.524  
16.765 14.062  
16.800 13.669  
16.835 13.320  
16.871 13.015  
16.906 12.747  
16.941 12.508  
16.976 12.305  
17.012 12.112  
17.047 11.936  
17.082 11.781  
17.118 11.635  
17.153 11.503  
17.188 11.387  
17.224 11.265  
17.259 11.150  
17.294 11.042  
17.329 10.930  
17.365 10.830  
17.400 10.731  
17.435 10.637  
17.471 10.551  
17.506 10.474  
17.541 10.404  
17.576 10.341  
17.612 10.277  
17.647 10.225  
17.682 10.174  
17.718 10.126  
17.753 10.091  
17.788 10.047  
17.824 10.013  
17.859 9.978  
17.894 9.948  
17.929 9.912  
17.965 9.877  
18.000 9.857  
18.035 9.833  
18.071 9.796  
18.106 9.777  
18.141 9.751  
18.176 9.732  
18.212 9.705  
18.247 9.674  
18.282 9.646  
18.318 9.613  
18.353 9.597  
18.388 9.571  
18.424 9.608  
18.459 9.693  
18.494 9.909  
18.529 10.208  
18.565 10.624  
18.600 11.059  
18.635 11.588  
18.671 12.235  
18.706 12.973  
18.741 13.771  
18.776 14.600  
18.812 15.413  
18.847 16.313  
18.882 17.241  
18.918 18.162  
18.953 19.134  
18.988 20.077  
19.024 21.056  
19.059 21.924  
19.094 22.706  
19.129 23.284  
19.165 23.586  
19.200 23.823  
19.235 23.969  
19.271 23.980  
19.306 23.871  
19.341 23.570  
19.376 23.028  
19.412 22.229  
19.447 21.453  


==> data_p_noAd_mean.txt <==
-8.788 5.405  
-8.753 5.756  
-8.718 6.248  
-8.682 7.015  
-8.647 7.908  
-8.612 8.989  
-8.576 10.056  
-8.541 11.301  
-8.506 12.445  
-8.471 13.700  
-8.435 14.840  
-8.400 15.918  
-8.365 16.980  
-8.329 17.986  
-8.294 18.980  
-8.259 19.922  
-8.224 20.803  
-8.188 21.657  
-8.153 22.511  
-8.118 23.116  
-8.082 23.410  
-8.047 23.205  
-8.012 22.727  
-7.976 22.094  
-7.941 21.414  
-7.906 20.808  
-7.871 20.308  
-7.835 19.386  
-7.800 18.026  
-7.765 16.655  
-7.729 15.590  
-7.694 14.531  
-7.659 13.653  
-7.624 12.910  
-7.588 12.224  
-7.553 11.650  
-7.518 11.063  
-7.482 10.628  
-7.447 10.197  
-7.412 9.808  
-7.376 9.488  
-7.341 9.193  
-7.306 8.943  
-7.271 8.702  
-7.235 8.502  
-7.200 8.334  
-7.165 8.163  
-7.129 7.986  
-7.094 7.829  
-7.059 7.672  
-7.024 7.488  
-6.988 7.306  
-6.953 7.142  
-6.918 6.972  
-6.882 6.807  
-6.847 6.660  
-6.812 6.514  
-6.776 6.384  
-6.741 6.264  
-6.706 6.145  
-6.671 6.048  
-6.635 5.965  
-6.600 5.889  
-6.565 5.822  
-6.529 5.757  
-6.494 5.698  
-6.459 5.639  
-6.424 5.590  
-6.388 5.547  
-6.353 5.498  
-6.318 5.464  
-6.282 5.429  
-6.247 5.394  
-6.212 5.352  
-6.176 5.317  
-6.141 5.289  
-6.106 5.255  
-6.071 5.229  
-6.035 5.209  
-6.000 5.183  
-5.965 5.136  
-5.929 5.094  
-5.894 5.071  
-5.859 5.091  
-5.824 5.131  
-5.788 5.207  
-5.753 5.403  
-5.718 5.820  
-5.682 6.439  
-5.647 7.263  
-5.612 8.229  
-5.576 9.292  
-5.541 10.436  
-5.506 11.631  
-5.471 12.837  
-5.435 14.012  
-5.400 15.179  
-5.365 16.196  
-5.329 17.264  
-5.294 18.342  
-5.259 19.304  
-5.224 20.178  
-5.188 21.100  
-5.153 21.945  
-5.118 22.695  
-5.082 23.224  
-5.047 23.263  
-5.012 22.908  
-4.976 22.379  
-4.941 21.712  
-4.906 21.068  
-4.871 20.529  
-4.835 19.980  
-4.800 18.759  
-4.765 17.335  
-4.729 16.137  
-4.694 15.040  
-4.659 14.106  
-4.624 13.307  
-4.588 12.608  
-4.553 11.973  
-4.518 11.360  
-4.482 10.865  
-4.447 10.423  
-4.412 10.032  
-4.376 9.682  
-4.341 9.384  
-4.306 9.092  
-4.271 8.848  
-4.235 8.619  
-4.200 8.437  
-4.165 8.272  
-4.129 8.093  
-4.094 7.928  
-4.059 7.773  
-4.024 7.605  
-3.988 7.397  
-3.953 7.228  
-3.918 7.066  
-3.882 6.898  
-3.847 6.758  
-3.812 6.608  
-3.776 6.472  
-3.741 6.334  
-3.706 6.224  
-3.671 6.114  
-3.635 6.024  
-3.600 5.944  
-3.565 5.868  
-3.529 5.806  
-3.494 5.744  
-3.459 5.683  
-3.424 5.619  
-3.388 5.572  
-3.353 5.532  
-3.318 5.498  
-3.282 5.462  
-3.247 5.439  
-3.212 5.398  
-3.176 5.363  
-3.141 5.334  
-3.106 5.305  
-3.071 5.270  
-3.035 5.230  
-3.000 5.212  
-2.965 5.185  
-2.929 5.149  
-2.894 5.097  
-2.859 5.083  
-2.824 5.091  
-2.788 5.121  
-2.753 5.217  
-2.718 5.497  
-2.682 6.020  
-2.647 6.742  
-2.612 7.592  
-2.576 8.574  
-2.541 9.701  
-2.506 10.892  
-2.471 12.110  
-2.435 13.319  
-2.400 14.426  
-2.365 15.552  
-2.329 16.603  
-2.294 17.606  
-2.259 18.604  
-2.224 19.648  
-2.188 20.576  
-2.153 21.490  
-2.118 22.332  
-2.082 23.065  
-2.047 23.428  
-2.012 23.284  
-1.976 22.877  
-1.941 22.357  
-1.906 21.726  
-1.871 21.134  
-1.835 20.604  
-1.800 19.797  
-1.765 18.664  
-1.729 17.755  
-1.694 16.896  
-1.659 16.160  
-1.624 15.520  
-1.588 14.983  
-1.553 14.538  
-1.518 14.109  
-1.482 13.755  
-1.447 13.438  
-1.412 13.151  
-1.376 12.882  
-1.341 12.643  
-1.306 12.447  
-1.271 12.271  
-1.235 12.111  
-1.200 11.965  
-1.165 11.854  
-1.129 11.738  
-1.094 11.632  
-1.059 11.551  
-1.024 11.468  
-0.988 11.394  
-0.953 11.327  
-0.918 11.273  
-0.882 11.220  
-0.847 11.170  
-0.812 11.134  
-0.776 11.086  
-0.741 11.046  
-0.706 11.012  
-0.671 10.980  
-0.635 10.962  
-0.600 10.925  
-0.565 10.909  
-0.529 10.900  
-0.494 10.884  
-0.459 10.867  
-0.424 10.844  
-0.388 10.822  
-0.353 10.799  
-0.318 10.776  
-0.282 10.752  
-0.247 10.732  
-0.212 10.703  
-0.176 10.685  
-0.141 10.663  
-0.106 10.641  
-0.071 10.627  
-0.035 10.607  
0.000 10.592  
0.035 10.565  
0.071 10.539  
0.106 10.485  
0.141 10.438  
0.176 10.404  
0.212 10.366  
0.247 10.326  
0.282 10.289  
0.318 10.256  
0.353 10.424  
0.388 10.876  
0.424 11.577  
0.459 12.390  
0.494 13.285  
0.529 14.231  
0.565 15.184  
0.600 16.128  
0.635 17.088  
0.671 17.984  
0.706 18.900  
0.741 19.848  
0.776 20.800  
0.812 21.714  
0.847 22.613  
0.882 23.499  
0.918 24.333  
0.953 24.966  
0.988 25.153  
1.024 24.890  
1.059 24.414  
1.094 23.894  
1.129 23.300  
1.165 22.822  
1.200 22.358  
1.235 21.386  
1.271 20.158  
1.306 19.086  
1.341 18.165  
1.376 17.286  
1.412 16.590  
1.447 15.954  
1.482 15.446  
1.518 14.966  
1.553 14.562  
1.588 14.233  
1.624 13.919  
1.659 13.664  
1.694 13.416  
1.729 13.205  
1.765 13.012  
1.800 12.820  
1.835 12.661  
1.871 12.508  
1.906 12.365  
1.941 12.237  
1.976 12.133  
2.012 12.021  
2.047 11.918  
2.082 11.836  
2.118 11.745  
2.153 11.669  
2.188 11.609  
2.224 11.545  
2.259 11.478  
2.294 11.424  
2.329 11.374  
2.365 11.321  
2.400 11.279  
2.435 11.237  
2.471 11.211  
2.506 11.190  
2.541 11.169  
2.576 11.146  
2.612 11.118  
2.647 11.097  
2.682 11.067  
2.718 11.044  
2.753 11.029  
2.788 11.009  
2.824 10.986  
2.859 10.966  
2.894 10.948  
2.929 10.931  
2.965 10.909  
3.000 10.893  
3.035 10.876  
3.071 10.854  
3.106 10.821  
3.141 10.782  
3.176 10.730  
3.212 10.693  
3.247 10.649  
3.282 10.607  
3.318 10.579  
3.353 10.573  
3.388 10.879  
3.424 11.436  
3.459 12.191  
3.494 13.020  
3.529 13.926  
3.565 14.854  
3.600 15.826  
3.635 16.770  
3.671 17.709  
3.706 18.626  
3.741 19.533  
3.776 20.518  
3.812 21.416  
3.847 22.309  
3.882 23.203  
3.918 24.024  
3.953 24.781  
3.988 25.299  
4.024 25.311  
4.059 24.986  
4.094 24.510  
4.129 23.956  
4.165 23.395  
4.200 22.965  
4.235 22.330  
4.271 21.261  
4.306 20.092  
4.341 19.061  
4.376 18.132  
4.412 17.279  
4.447 16.598  
4.482 15.990  
4.518 15.476  
4.553 15.010  
4.588 14.629  
4.624 14.296  
4.659 13.989  
4.694 13.740  
4.729 13.504  
4.765 13.304  
4.800 13.113  
4.835 12.933  
4.871 12.769  
4.906 12.613  
4.941 12.464  
4.976 12.339  
5.012 12.233  
5.047 12.121  
5.082 12.027  
5.118 11.940  
5.153 11.853  
5.188 11.774  
5.224 11.706  
5.259 11.640  
5.294 11.571  
5.329 11.518  
5.365 11.464  
5.400 11.411  
5.435 11.366  
5.471 11.339  
5.506 11.305  
5.541 11.271  
5.576 11.243  
5.612 11.212  
5.647 11.182  
5.682 11.156  
5.718 11.129  
5.753 11.104  
5.788 11.087  
5.824 11.073  
5.859 11.057  
5.894 11.039  
5.929 11.020  
5.965 10.997  
6.000 10.980  
6.035 10.961  
6.071 10.944  
6.106 10.915  
6.141 10.872  
6.176 10.827  
6.212 10.789  
6.247 10.746  
6.282 10.716  
6.318 10.669  
6.353 10.646  
6.388 10.744  
6.424 11.122  
6.459 11.681  
6.494 12.411  
6.529 13.196  
6.565 14.121  
6.600 15.016  
6.635 16.032  
6.671 16.948  
6.706 17.902  
6.741 18.833  
6.776 19.757  
6.812 20.717  
6.847 21.663  
6.882 22.514  
6.918 23.386  
6.953 24.240  
6.988 24.939  
7.024 25.238  
7.059 25.158  
7.094 24.832  
7.129 24.419  
7.165 23.970  
7.200 23.479  
7.235 23.041  
7.271 22.107  
7.306 21.030  
7.341 19.973  
7.376 19.052  
7.412 18.221  
7.447 17.365  
7.482 16.689  
7.518 16.063  
7.553 15.560  
7.588 15.090  
7.624 14.716  
7.659 14.372  
7.694 14.052  
7.729 13.799  
7.765 13.561  
7.800 13.366  
7.835 13.162  
7.871 12.990  
7.906 12.836  
7.941 12.677  
7.976 12.546  
8.012 12.421  
8.047 12.308  
8.082 12.200  
8.118 12.108  
8.153 12.017  
8.188 11.928  
8.224 11.855  
8.259 11.779  
8.294 11.715  
8.329 11.652  
8.365 11.601  
8.400 11.549  
8.435 11.477  
8.471 11.437  
8.506 11.407  
8.541 11.384  
8.576 11.356  
8.612 11.317  
8.647 11.290  
8.682 11.260  
8.718 11.231  
8.753 11.199  
8.788 11.163  
8.824 11.135  
8.859 11.111  
8.894 11.093  
8.929 11.065  
8.965 11.037  
9.000 11.026  
9.035 11.001  
9.071 10.983  
9.106 10.961  
9.141 10.937  
9.176 10.901  
9.212 10.864  
9.247 10.824  
9.282 10.791  
9.318 10.752  
9.353 10.719  
9.388 10.716  
9.424 10.904  
9.459 11.366  
9.494 12.041  
9.529 12.782  
9.565 13.612  
9.600 14.541  
9.635 15.469  
9.671 16.390  
9.706 17.390  
9.741 18.306  
9.776 19.261  
9.812 20.217  
9.847 21.149  
9.882 22.033  
9.918 22.903  
9.953 23.768  
9.988 24.548  
10.024 25.129  
10.059 25.295  
10.094 25.071  
10.129 24.695  
10.165 24.263  
10.200 23.826  
10.235 23.377  
10.271 22.799  
10.306 21.805  
10.341 20.656  
10.376 19.678  
10.412 18.771  
10.447 17.947  
10.482 17.157  
10.518 16.505  
10.553 15.922  
10.588 15.396  
10.624 14.981  
10.659 14.609  
10.694 14.287  
10.729 13.996  
10.765 13.753  
10.800 13.526  
10.835 13.319  
10.871 13.131  
10.906 12.966  
10.941 12.814  
10.976 12.672  
11.012 12.541  
11.047 12.429  
11.082 12.302  
11.118 12.196  
11.153 12.109  
11.188 12.016  
11.224 11.928  
11.259 11.853  
11.294 11.788  
11.329 11.719  
11.365 11.665  
11.400 11.615  
11.435 11.562  
11.471 11.510  
11.506 11.467  
11.541 11.436  
11.576 11.401  
11.612 11.369  
11.647 11.333  
11.682 11.304  
11.718 11.277  
11.753 11.245  
11.788 11.217  
11.824 11.188  
11.859 11.159  
11.894 11.132  
11.929 11.114  
11.965 11.085  
12.000 11.062  
12.035 11.048  
12.071 11.029  
12.106 11.013  
12.141 10.992  
12.176 10.956  
12.212 10.907  
12.247 10.876  
12.282 10.842  
12.318 10.795  
12.353 10.754  
12.388 10.737  
12.424 10.784  
12.459 11.066  
12.494 11.607  
12.529 12.292  
12.565 13.125  
12.600 13.946  
12.635 14.892  
12.671 15.831  
12.706 16.781  
12.741 17.686  
12.776 18.676  
12.812 19.587  
12.847 20.533  
12.882 21.442  
12.918 22.358  
12.953 23.252  
12.988 24.035  
13.024 24.784  
13.059 25.260  
13.094 25.265  
13.129 24.962  
13.165 24.629  
13.200 24.127  
13.235 23.660  
13.271 23.202  
13.306 22.455  
13.341 21.393  
13.376 20.282  
13.412 19.391  
13.447 18.492  
13.482 17.665  
13.518 16.947  
13.553 16.296  
13.588 15.752  
13.624 15.259  
13.659 14.873  
13.694 14.507  
13.729 14.186  
13.765 13.905  
13.800 13.666  
13.835 13.463  
13.871 13.255  
13.906 13.095  
13.941 12.936  
13.976 12.789  
14.012 12.646  
14.047 12.529  
14.082 12.406  
14.118 12.288  
14.153 12.193  
14.188 12.104  
14.224 12.012  
14.259 11.932  
14.294 11.866  
14.329 11.796  
14.365 11.728  
14.400 11.672  
14.435 11.613  
14.471 11.550  
14.506 11.510  
14.541 11.467  
14.576 11.432  
14.612 11.403  
14.647 11.372  
14.682 11.336  
14.718 11.316  
14.753 11.295  
14.788 11.266  
14.824 11.248  
14.859 11.219  
14.894 11.197  
14.929 11.173  
14.965 11.159  
15.000 11.136  
15.035 11.110  
15.071 11.095  
15.106 11.080  
15.141 11.062  
15.176 11.038  
15.212 10.991  
15.247 10.966  
15.282 10.934  
15.318 10.903  
15.353 10.855  
15.388 10.804  
15.424 10.791  
15.459 10.914  
15.494 11.223  
15.529 11.837  
15.565 12.497  
15.600 13.328  
15.635 14.174  
15.671 15.147  
15.706 16.007  
15.741 17.020  
15.776 17.908  
15.812 18.883  
15.847 19.784  
15.882 20.781  
15.918 21.658  
15.953 22.511  
15.988 23.344  
16.024 24.218  
16.059 24.865  
16.094 25.147  
16.129 25.135  
16.165 24.840  
16.200 24.453  
16.235 23.985  
16.271 23.548  
16.306 23.019  
16.341 22.165  
16.376 21.105  
16.412 20.067  
16.447 19.063  
16.482 18.091  
16.518 17.239  
16.553 16.469  
16.588 15.825  
16.624 15.233  
16.659 14.720  
16.694 14.299  
16.729 13.907  
16.765 13.588  
16.800 13.295  
16.835 13.044  
16.871 12.814  
16.906 12.588  
16.941 12.397  
16.976 12.220  
17.012 12.058  
17.047 11.900  
17.082 11.766  
17.118 11.644  
17.153 11.525  
17.188 11.418  
17.224 11.319  
17.259 11.222  
17.294 11.142  
17.329 11.064  
17.365 10.976  
17.400 10.906  
17.435 10.838  
17.471 10.765  
17.506 10.700  
17.541 10.649  
17.576 10.595  
17.612 10.548  
17.647 10.504  
17.682 10.459  
17.718 10.416  
17.753 10.371  
17.788 10.320  
17.824 10.279  
17.859 10.238  
17.894 10.210  
17.929 10.170  
17.965 10.136  
18.000 10.107  
18.035 10.079  
18.071 10.052  
18.106 10.028  
18.141 10.014  
18.176 10.000  
18.212 9.970  
18.247 9.930  
18.282 9.882  
18.318 9.842  
18.353 9.808  
18.388 9.763  
18.424 9.735  
18.459 9.786  
18.494 10.029  
18.529 10.520  
18.565 11.105  
18.600 11.883  
18.635 12.657  
18.671 13.587  
18.706 14.493  
18.741 15.484  
18.776 16.430  
18.812 17.394  
18.847 18.350  
18.882 19.383  
18.918 20.279  
18.953 21.220  
18.988 22.162  
19.024 23.053  
19.059 23.833  
19.094 24.420  
19.129 24.577  
19.165 24.461  
19.200 24.231  
19.235 23.897  
19.271 23.531  
19.306 23.155  
19.341 22.571  
19.376 21.597  
19.412 20.484  
19.447 19.467  

